Uniquely K_r-Saturated Graphs

A graph G is uniquely K_r-saturated if it contains no clique with r vertices and if for all edges e in the complement, G + e has a unique clique with r vertices. Previously, few examples of uniquely K_r-saturated graphs were known, and little was known about their properties. We search for these graphs by adapting orbital branching, a technique originally developed for symmetric integer linear programs. We find several new uniquely K_r-saturated graphs with 4 \leq r \leq 7, as well as two new infinite families based on Cayley graphs for Z_n with a small number of generators.

==> uksat.txt <==
# G_10. n = 10, r =  4
[0 0 0 0 0 1 1 1 1 1]
[0 0 1 0 1 1 0 1 0 1]
[0 1 0 1 0 1 1 0 1 0]
[0 0 1 0 1 0 1 0 1 1]
[0 1 0 1 0 0 0 1 1 1]
[1 1 1 0 0 0 1 1 0 0]
[1 0 1 1 0 1 0 0 0 1]
[1 1 0 0 1 1 0 0 1 0]
[1 0 1 1 1 0 0 1 0 0]
[1 1 0 1 1 0 1 0 0 0]

# G_12. n = 12, r =  4
[0 0 0 0 0 0 1 1 1 1 1 1]
[0 0 0 0 1 1 0 0 1 1 1 1]
[0 0 0 1 0 1 0 1 0 1 1 1]
[0 0 1 0 1 0 1 0 1 0 1 1]
[0 1 0 1 0 0 1 1 0 1 0 1]
[0 1 1 0 0 0 1 1 1 0 0 1]
[1 0 0 1 1 1 0 0 0 1 1 0]
[1 0 1 0 1 1 0 0 1 0 1 0]
[1 1 0 1 0 1 0 1 0 1 0 0]
[1 1 1 0 1 0 1 0 1 0 0 0]
[1 1 1 1 0 0 1 1 0 0 0 0]
[1 1 1 1 1 1 0 0 0 0 0 0]

# Paley(13). n = 13, r =  4
[0 0 0 0 0 0 0 1 1 1 1 1 1]
[0 0 0 0 1 1 1 0 0 0 1 1 1]
[0 0 0 1 1 0 1 1 1 0 0 1 0]
[0 0 1 0 1 1 0 1 0 1 1 0 0]
[0 1 1 1 0 0 0 0 0 1 0 1 1]
[0 1 0 1 0 0 1 0 1 1 1 0 0]
[0 1 1 0 0 1 0 1 1 0 0 0 1]
[1 0 1 1 0 0 1 0 0 0 1 0 1]
[1 0 1 0 0 1 1 0 0 1 0 1 0]
[1 0 0 1 1 1 0 0 1 0 0 0 1]
[1 1 0 1 0 1 0 1 0 0 0 1 0]
[1 1 1 0 1 0 0 0 1 0 1 0 0]
[1 1 0 0 1 0 1 1 0 1 0 0 0]

# G_13. n = 13, r =  4
[0 0 0 0 0 0 0 1 1 1 1 1 1]
[0 0 0 0 0 1 1 0 0 1 1 1 1]
[0 0 0 1 1 0 1 0 1 1 0 1 0]
[0 0 1 0 1 0 1 0 0 1 1 0 1]
[0 0 1 1 0 1 0 1 1 0 0 0 1]
[0 1 0 0 1 0 1 0 1 0 1 0 1]
[0 1 1 1 0 1 0 1 0 0 0 1 0]
[1 0 0 0 1 0 1 0 0 1 0 1 1]
[1 0 1 0 1 1 0 0 0 0 1 1 0]
[1 1 1 1 0 0 0 1 0 0 1 0 0]
[1 1 0 1 0 1 0 0 1 1 0 0 0]
[1 1 1 0 0 0 1 1 1 0 0 0 0]
[1 1 0 1 1 1 0 1 0 0 0 0 0]

# G_18^(A). n = 18, r =  4
[0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0]
[1 0 0 0 1 0 0 1 0 1 0 0 0 1 0 0 1 1]
[1 0 0 1 0 0 0 1 1 0 0 0 1 0 1 1 0 0]
[1 0 1 0 0 0 1 0 1 0 0 0 1 0 0 0 1 1]
[1 1 0 0 0 0 1 0 0 1 0 0 0 1 1 1 0 0]
[1 0 0 0 0 0 1 1 0 0 1 1 1 1 0 0 0 0]
[1 0 0 1 1 1 0 0 0 0 0 1 0 0 0 1 0 1]
[1 1 1 0 0 1 0 0 0 0 1 0 0 0 1 0 1 0]
[0 0 1 1 0 0 0 0 0 0 1 1 0 1 0 1 1 0]
[0 1 0 0 1 0 0 0 0 0 1 1 1 0 1 0 0 1]
[0 0 0 0 0 1 0 1 1 1 0 1 0 0 1 0 1 0]
[0 0 0 0 0 1 1 0 1 1 1 0 0 0 0 1 0 1]
[0 0 1 1 0 1 0 0 0 1 0 0 0 1 1 0 0 1]
[0 1 0 0 1 1 0 0 1 0 0 0 1 0 0 1 1 0]
[0 0 1 0 1 0 0 1 0 1 1 0 1 0 0 1 0 0]
[0 0 1 0 1 0 1 0 1 0 0 1 0 1 1 0 0 0]
[0 1 0 1 0 0 0 1 1 0 1 0 0 1 0 0 0 1]
[0 1 0 1 0 0 1 0 0 1 0 1 1 0 0 0 1 0]

# G_18^(B). n = 18, r =  4
[0 1 1 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0]
[1 0 0 0 0 0 0 1 0 0 0 1 0 1 0 1 1 1]
[1 0 0 0 0 0 1 0 0 0 1 0 1 0 1 0 1 1]
[1 0 0 0 0 1 0 1 1 0 0 0 1 0 1 0 0 1]
[1 0 0 0 0 1 1 0 0 1 0 0 0 1 0 1 1 0]
[1 0 0 1 1 0 0 0 0 0 0 0 1 1 0 0 1 1]
[1 0 1 0 1 0 0 1 0 1 1 0 0 0 1 0 0 0]
[1 1 0 1 0 0 1 0 1 0 0 1 0 0 0 1 0 0]
[0 0 0 1 0 0 0 1 0 1 1 0 1 0 1 1 0 0]
[0 0 0 0 1 0 1 0 1 0 0 1 0 1 1 1 0 0]
[0 0 1 0 0 0 1 0 1 0 0 0 1 1 0 1 1 0]
[0 1 0 0 0 0 0 1 0 1 0 0 1 1 1 0 0 1]
[0 0 1 1 0 1 0 0 1 0 1 1 0 1 0 0 0 0]
[0 1 0 0 1 1 0 0 0 1 1 1 1 0 0 0 0 0]
[0 0 1 1 0 0 1 0 1 1 0 1 0 0 0 0 0 1]
[0 1 0 0 1 0 0 1 1 1 1 0 0 0 0 0 1 0]
[0 1 1 0 1 1 0 0 0 0 1 0 0 0 0 1 0 1]
[0 1 1 1 0 1 0 0 0 0 0 1 0 0 1 0 1 0]


# G_16^(A). n = 16, r =  5. IRREGULAR!
[0 1 0 0 0 0 0 0 0 1 1 1 1 1 1 1]
[1 0 1 1 1 1 1 1 1 0 0 0 0 0 0 0]
[0 1 0 0 0 1 1 1 1 0 0 0 1 1 1 1]
[0 1 0 0 1 1 0 1 1 1 1 0 1 0 0 1]
[0 1 0 1 0 1 1 0 1 0 1 1 1 0 1 0]
[0 1 1 1 1 0 0 1 0 1 1 0 0 1 1 0]
[0 1 1 0 1 0 0 1 1 0 1 1 0 1 0 1]
[0 1 1 1 0 1 1 0 0 1 0 1 0 0 1 1]
[0 1 1 1 1 0 1 0 0 1 0 1 1 1 0 0]
[1 0 0 1 0 1 0 1 1 0 0 1 1 1 0 1]
[1 0 0 1 1 1 1 0 0 0 0 1 0 1 1 1]
[1 0 0 0 1 0 1 1 1 1 1 0 0 0 1 1]
[1 0 1 1 1 0 0 0 1 1 0 0 0 1 1 1]
[1 0 1 0 0 1 1 0 1 1 1 0 1 0 1 0]
[1 0 1 0 1 1 0 1 0 0 1 1 1 1 0 0]
[1 0 1 1 0 0 1 1 0 1 1 1 1 0 0 0]

# G_16^(B). n = 16, r =  5
[0 1 1 1 1 1 1 1 1 1 0 0 0 0 0 0]
[1 0 1 0 1 1 1 0 1 1 0 0 0 0 1 1]
[1 1 0 0 1 0 0 1 1 1 0 1 1 0 1 0]
[1 0 0 0 1 1 1 1 0 0 1 1 0 1 1 0]
[1 1 1 1 0 0 1 0 0 0 1 1 1 1 0 0]
[1 1 0 1 0 0 0 0 0 1 1 1 1 1 0 1]
[1 1 0 1 1 0 0 0 0 0 1 0 1 1 1 1]
[1 0 1 1 0 0 0 0 1 0 1 1 1 1 1 0]
[1 1 1 0 0 0 0 1 0 0 1 1 1 1 0 1]
[1 1 1 0 0 1 0 0 0 0 1 1 1 0 1 1]
[0 0 0 1 1 1 1 1 1 1 0 1 0 0 0 1]
[0 0 1 1 1 1 0 1 1 1 1 0 0 0 1 0]
[0 0 1 0 1 1 1 1 1 1 0 0 0 1 0 1]
[0 0 0 1 1 1 1 1 1 0 0 0 1 0 1 1]
[0 1 1 1 0 0 1 1 0 1 0 1 0 1 0 1]
[0 1 0 0 0 1 1 0 1 1 1 0 1 1 1 0]


# G_15^(A). n = 15, r =  6
[0 0 0 0 0 1 1 1 1 1 1 1 1 1 1]
[0 0 1 1 1 0 1 1 1 0 1 0 1 1 1]
[0 1 0 1 1 0 0 0 1 1 1 1 1 1 1]
[0 1 1 0 1 1 1 0 0 1 0 1 1 1 1]
[0 1 1 1 0 1 0 1 0 1 1 1 0 1 1]
[1 0 0 1 1 0 1 1 1 1 0 1 1 0 1]
[1 1 0 1 0 1 0 1 0 0 1 1 1 1 1]
[1 1 0 0 1 1 1 0 0 1 1 1 0 1 1]
[1 1 1 0 0 1 0 0 0 1 1 1 1 1 1]
[1 0 1 1 1 1 0 1 1 0 1 1 1 0 0]
[1 1 1 0 1 0 1 1 1 1 0 0 1 1 0]
[1 0 1 1 1 1 1 1 1 1 0 0 0 1 0]
[1 1 1 1 0 1 1 0 1 1 1 0 0 0 1]
[1 1 1 1 1 0 1 1 1 0 1 1 0 0 0]
[1 1 1 1 1 1 1 1 1 0 0 0 1 0 0]

# G_15^(B) n = 15, r =  6
[0 0 0 0 0 1 1 1 1 1 1 1 1 1 1]
[0 0 0 1 1 1 0 1 0 1 1 1 1 1 1]
[0 0 0 1 1 1 1 0 1 0 1 1 1 1 1]
[0 1 1 0 1 0 0 1 1 1 1 0 1 1 1]
[0 1 1 1 0 0 1 0 1 1 0 1 1 1 1]
[1 1 1 0 0 0 1 1 1 1 1 1 1 0 0]
[1 0 1 0 1 1 0 1 0 1 0 1 1 1 1]
[1 1 0 1 0 1 1 0 1 0 1 0 1 1 1]
[1 0 1 1 1 1 0 1 0 1 1 1 0 0 1]
[1 1 0 1 1 1 1 0 1 0 1 1 0 1 0]
[1 1 1 1 0 1 0 1 1 1 0 0 1 0 1]
[1 1 1 0 1 1 1 0 1 1 0 0 1 1 0]
[1 1 1 1 1 1 1 1 0 0 1 1 0 0 0]
[1 1 1 1 1 0 1 1 0 1 0 1 0 0 1]
[1 1 1 1 1 0 1 1 1 0 1 0 0 1 0]

# G_16^(C). n = 16, r =  6
[0 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0]
[1 0 0 1 1 1 1 1 0 1 1 1 0 0 1 1]
[1 0 0 1 1 1 1 0 0 1 1 1 1 1 0 1]
[1 1 1 0 1 0 0 1 1 0 1 1 1 1 1 0]
[1 1 1 1 0 0 1 0 1 1 1 0 1 1 1 0]
[1 1 1 0 0 0 1 1 1 1 1 0 1 1 1 0]
[1 1 1 0 1 1 0 1 1 0 0 1 1 0 1 1]
[1 1 0 1 0 1 1 0 0 1 1 1 1 1 0 1]
[1 0 0 1 1 1 1 0 0 1 0 1 1 1 1 1]
[1 1 1 0 1 1 0 1 1 0 0 0 1 1 1 1]
[1 1 1 1 1 1 0 1 0 0 0 0 1 1 1 1]
[1 1 1 1 0 0 1 1 1 0 0 0 1 1 1 1]
[0 0 1 1 1 1 1 1 1 1 1 1 0 0 0 1]
[0 0 1 1 1 1 0 1 1 1 1 1 0 0 1 1]
[0 1 0 1 1 1 1 0 1 1 1 1 0 1 0 1]
[0 1 1 0 0 0 1 1 1 1 1 1 1 1 1 0]


# Cayley Complement C(Z_17, {1,4}). n = 17, r =  7
[0 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0]
[1 0 1 1 1 0 1 1 1 0 1 1 1 0 0 1 1]
[1 1 0 1 1 1 1 1 0 1 0 1 1 1 0 0 1]
[1 1 1 0 1 1 0 1 1 1 1 1 0 1 1 0 0]
[1 1 1 1 0 1 1 0 1 1 1 0 1 0 1 1 0]
[1 0 1 1 1 0 0 1 1 1 0 1 1 1 1 0 1]
[1 1 1 0 1 0 0 1 1 1 1 0 1 0 1 1 1]
[1 1 1 1 0 1 1 0 0 0 1 1 1 1 0 1 1]
[1 1 0 1 1 1 1 0 0 1 1 1 0 1 1 1 0]
[1 0 1 1 1 1 1 0 1 0 0 0 1 1 1 1 1]
[1 1 0 1 1 0 1 1 1 0 0 1 0 1 1 1 1]
[1 1 1 1 0 1 0 1 1 0 1 0 0 1 1 1 1]
[1 1 1 0 1 1 1 1 0 1 0 0 0 1 1 1 1]
[0 0 1 1 0 1 0 1 1 1 1 1 1 0 1 1 1]
[0 0 0 1 1 1 1 0 1 1 1 1 1 1 0 1 1]
[0 1 0 0 1 0 1 1 1 1 1 1 1 1 1 0 1]
[0 1 1 0 0 1 1 1 0 1 1 1 1 1 1 1 0]


